Cronomoons: origin, dynamics, and light-curve features of ringed exomoons

In recent years, technical and theoretical work to detect moons and rings around exoplanets has been attempted. The small mass/size ratios between moons and planets means this is very challenging, having only one exoplanetary system where spotting an exomoon might be feasible (i.e. Kepler-1625b i). In this work, we study the dynamical evolution of ringed exomoons, dubbed "cronomoons" after their similarity with Cronus (Greek for Saturn), and after Chronos (the epitome of time), following the Transit Timing Variations (TTV) and Transit Duration Variation (TDV) that they produce on their host planet. Cronomoons have extended systems of rings that make them appear bigger than they actually are when transiting in front of their host star. We explore different possible scenarios that could lead to the formation of such circumsatellital rings, and through the study of the dynamical/thermodynamic stability and lifespan of their dust and ice ring particles, we found that an isolated cronomoon can survive for time-scales long enough to be detected and followed up. If these objects exist, cronomoons' rings will exhibit gaps similar to Saturn's Cassini Division and analogous to the asteroid belt's Kirkwood gaps, but instead raised due to resonances induced by the host planet. Finally, we analyse the case of Kepler-1625b i under the scope of this work, finding that the controversial giant moon could instead be an Earth-mass cronomoon. From a theoretical perspective, this scenario can contribute to a better interpretation of the underlying phenomenology in current and future observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Referee_responsesREV1.txt <==
Reviewer's Comments:

Reviewer: Kipping, David
   
The authors have investigated the interesting idea of ringed exomoons in terms of their expected stability and detectability via transits. The paper is generally well-written, with appropriate figures and page length for the material covered. The idea appears novel and extends upon existing work in a natural way. On the technical side, the stability calculations appear reasonable, if somewhat unavoidably speculative. I only have minor comments here. On the detectability side, I think the current presentation makes for a confusing read and includes some errors. I have some specifics comments here that I would like to see included.

COMMENTS

= INTRO =

1. "The first confirmation... be a breakthrough...". One might argue that the real breakthrough would be an ensemble of objects, a single example doesn't really teach you much.

%
R1: The first two sentences of the introduction's first paragraph have been rephrased to accommodate the referee's comment.
%

2. "To date there is only a handful of reported candidate exomoons around exoplanets". I don't think this is quite right. The six candidates by Fox & Wiegert 2021 have been shown to be wrong from both an observational perspective (Kipping 2020) and a stability perspective (Quarles et al. 2021). There has been no rebuttal by the original authors so it's unclear how these can be called legitimate candidates at this point.

%
R2: This has been rewritten to emphasise that such moons are not real candidates and that instead they have been spurious claims, proven incorrect from both an observational and a stability perspective as pointed out by the referee.
%

3. "...where a large TTV of ~77.8 mins has been measured." That's the offset of the HST transit against the Kepler derived linear ephemeris, it's not the TTV amplitude. The TTV amplitude is calculated by re-drawing a new linear ephemeris through all points. This yields a ~20 minute TTV (e.g. see 2021MNRAS.500.1851K). This is particularly relevant later in Section 5.

%
R3: This has been corrected in the revised of the manuscript to reflect the method used by Kipping (2021) to calculate the TTV obtained for Kepler-1625 i.
%

4. "cronomoons" - please check but I always thought the adjective of something belong to Saturn was Kronian, not Cronian, so Kronomoons?

%
R4: Some articles have referred to Saturn's moons as "kronian moons". However, our proposal is just about moons that resemble Saturn but do not belong to it, so we decided to use "cronomoons" in order to avoid mixing up the terms and ultimately confusing them. This choice is based on the fact that historically the prefixes chronos, cronus and kronus have been used interchangeably to refer to Saturn. Although it has also traditionally been confused with Chronus, the epitome of time. See e.g. https://www.britannica.com/topic/Cronus 
%

5. Last paragraph, "Kepler-6125b-i" typo

%
R5: The typo has been removed in the revised version of the manuscript.
%

= FORMATION SCENARIOS =

6. In relation to Haumea, Chiron, etc, do these have rings sufficient to produce a detectable signal? My impression was that the opacities here are very tenuous?

%
R6: Minor ring-bearing bodies are faint structures that have been discovered by stellar occultations. Even though their tenuous properties may make them hard to be detected in extrasolar systems, this type of cronomoon might eventually appear in the Solar System where it is more likely to be observable by using space probes or space-based telescopes.
%

7. Did the authors consider the possibility of moon-moon around the moon tidally migrating inwards until ripping apart to form a ring?

%
R7: Thanks for suggesting this nice idea. We have added an extra paragraph named "other formation channels" where we include the referee's suggestion and describe the capture of ringed objects like Chariklo, Chiron and Haumea.
%

= RING LIFESPAN =

8. "Both the planet and moons orbits are assumed to be coplanar, with an impact parameter of b=0". I understand why you'd want to assume a coplanar system, but you don't need to assume b=0 if your investigating the stability here. That just defines our line of sight relative to the system, which need not be aligned for your calculations to remain equally valid.

%
R8: The referee is right, the impact parameter does not play any role in this section. we removed the phrase
%

9. Why did the authors choose am = 3Rp as a starting position for the moon and not the Roche limit? It would also be helpful to quote the parking orbit in Rp units for comparison. If it's not much further out, one might wonder about the effect of planetary tides acting on the ring system.

%
R9: There is not a particular reason to choose the moon's initial orbital position. This value has been used in several previous studies and was even suggested by the referee of our last work (i.e. Dr. René Heller). The initial position of the moon is an extra free parameter, so we are assuming that (after its formation) the moon can be located at any position between the Roche limit (where it would be disrupted) and the secondary Hill's radius (where its orbit becomes unstable).

%

10. I thought Section 3.1 was very well done, good job! My only gripe was that it was unclear what you were assuming for Q and k2 in this section and how it influences your results? Similarly, I think you assume a Solar-twin host star but this should be clearly stated.

%
R10: We thank the referee for his good comments about our work in Section 3.1. We further explain in the revised version of the manuscript the formalism used for both k2 and Q, as well as their effect in the final positioning of host moons. We have also emphasised at the beginning of section 3 the host star we are using for the evolution of the studied systems.
%

11. The text states that a<0.6 AU leads to thermally unstable icy rings, but them Figures 5, 6 and 7 includes icy ring systems at 0.3 AU. Is this just to show the dependency on ap? It seems like the top-left panel should be unphysical if I read this right?

%
R11: Simulations for systems at short distances (i.e. 0.3 au) were included because, as it was detailed in section 2, exocomets could collide against close-in exoplanets and its moons forming icy or dusty rings. Despite ices sublimate very quickly dust content can survive over larger timescales, as shown in the right panel of Fig. 4. Moreover, icy rings are larger structures and, therefore, dynamically richer which allowed us to explore the effect of stellar and planetary perturbations on cronomoons. Having into account the referee's suggestion, in the revised version of the manuscript we have limited in Fig. 4 the planetary semi-major axis to values from 0.5 AU to avoid too short lifespans. However, we kept the top-left panel of Figs 5, 6, and 7 to illustrate that these big structures can exist for longer time-scales around less luminous stars.
%

12. Figures 5 and 6, can you please group the pairs of figures together inside boxes? So four boxes with two figures in each - I think this would make it easier to navigate the figure quickly.

%
R12: Following the referee's suggestion all the pairs of figures in Figs 5 and 6 (for each a_p) have been placed inside boxes with a black edge.
%

13. In Fig 5 & 6, one sees spikes and instabilities which the text alludes to as being caused by resonances. Could the authors please annotate the resonances responsible for each spike onto the figures?

---------------------------
%
R13: In the revised version of the manuscript each of the resonances were annotated onto the figures as suggested by the referee. Furthermore, to make clear which resonances produce these spikes and instabilities we have added a twin x-axis on the top of Figs 5 & 6 showing the ratio P_planet/P_particle.
%

14. What was the step-size used for the numerical integrations?

%
R14: We used a time step of 1e-5 yr. We have clearly stated this in the revised version of the manuscript (i.e. in the third-to-last paragraph of subsection 3.3).
%

15. 100 years of evolution seems small. Can the authors comment on the robustness of their results on longer timescales?

%
R15: MEGNO simulations take about 10.000 periods, we ran 750.000 periods, averaging the periods of the rings' particles.
%

= EFFECTS ON THE LIGHT CURVES =

16. "A planet being orbited by an oversized moon..." TTV and TDV effects occur whether or not there is an oversized moon, and the term "strong" is subjective (as is indeed oversized). I would try to avoid using subjective terms like this, you can just state that moons cause these effects.

%
R16: The subjective terms pointed out by the referee have been removed in the revised version of the manuscript. Thus, half of the paragraph has been rewritten to be clear than in general any moon can produce TTV and TDV effects on planetary light curves.
%

17. The "expected TTV/TDV" needs some re-working. I understand that the authors probably came at this from the analogy and inspiration of the low density planets -> ringed planets, but there are big problems with this analogy. A planet has an upper limit on how large it can be for a given mass, but TTVs don't really have the same limitations. This is because the TTV amplitude is dependent upon many other parameters, most importantly the moon semi-major axis. So if one sees a certain sized exomoon transit -> a certain exomoon radius, you can't easily then convert that into an expected exomoon TTV effect because you don't know the moon's separation. Even if you bag the transit cleanly, the moon could spend most of it's time further out that the snapshot you see, so the exomoon separation you observe is only a minimum separation. If you know R_S -> M_S and you know a_S>a_S,min, then you could predict TTV > a_S,min*M_S*(other factors), so you could say the exomoon TTV should be at least X. If you don't see such TTVs, then perhaps you indeed have a cronomoon. I think diving into this a_S dependency is really important. In practise, I'm skeptical about this concept though. Because a lack of TTVs could occur if the moon is close to the planet, in particular if the lunar period ~ transit duration, you essentially end up washing out any TTV effect (Kipping 2011).

%
R17:
We agree with the referee regarding the relation between the physical parameters and the complexity of TTV signals, so that a direct analogy with low planetary density implies the existence of rings. However, if by any other independent methods (e.g. migration models or direct observation) it is possible to estimate the moon's position (which due to filtering effects and targets selection we assume that it belongs to a mature system), this moon would probably be in a fixed orbit due to the asymptotic migration of its semi-major axis (e.g. Alvarado-Montes et al. 2017). Such a distance will be large if moons are massive (since these have stronger tidal interactions with the planet), and small for low-mass moons (weak tides and exchange of angular momentum). In the first case, TTVs will also be large due to the big masses and large orbital separations, and it would be expected to have a big transit dip too. In the second case, the TTVs will be weak because mass and distance are small, as well as the transit dip due to the small size of the moon.

If the system is old (i.e. the moon already migrated to its final position) and the moon has a deep transit (so presumably a big mass), it would be expected to have significant TTV signals. If, on the contrary, a big dip is observed but a small TTV is measured, it is possible that the moon has a low density or that it bears rings around it. Therefore, to make things more clear about the density analogy, we have further explained in the revised manuscript that TTVs associated to a cronomoon will be dimmer when compared to a massive moon at the same orbital distance.
%

18. The TESS SC timing level mentioned is frankly useless. The timing precision on a transit light curve is not equal to the cadence of the data! Imagine you had 1 second cadence data with infinite error bars on each point. Your timing precision = infinite, not 1 second. The S/N of the data, sparsity, and even the shape of the light curve, has to be included. Carter et al. (2008) provide approximate equations for estimating the timing precision (you will notice that the cadence does not feature in that expression). In practice, TESS never achieves better than one minute precision for the absolute deepest, brightest transits. But if you want accurate numbers you should estimate them, or scrape from the literature, but definitely do not use the cadence!

%
R18: We thank the referee for his explanation. We  modified the description in Figure 8 by removing any reference to the TESS-SC. We also removed the reference to TESS-SC in Figure 10. To improve this we have added timing precision values from the literature, in specific from: "TEE, an estimator for the precision of eclipse and transit minimum times" Deeg et al. (2017)
%

19. Eqn 15 is wrong, the denominator should be changed from ap -> SQRT(ap^2 - b^2 R*^2). The authors state they assume b=0, so at first I thought this is why it wasn't included (although if so you need to put lim_{b \to 0} on the LHS) but I don't think this is correct either because b is included in the numerator! So please fix.

%
R19: Equation 15 has been fixed in the revised version of the manuscript. We thank the referee for pointing out this error.
%

20. "Inferring the mass of moons from TTV/TDV signals is not a simple task" I'm not sure I agree with that because the ratio of the TDV/TTV effects yields the mass. It's not so complicated?
 
%
R20: We thank the referee for this suggestion as this statement was indeed incorrect. To solve this in the revised version of the manuscript we have rewritten the first two sentences of the paragraph, so that now it is clear that TDV/TTV can also be used to recover the mass of moons.
%

= THE SYSTEM KEPLER-1625B-I =

21. "To date, Kepler-1625b-i is the only exomoon candidate, and despite several authors have tried to perform follow-up observations with HST to spot a second dip in the light curve of Kepler-1625b i, there is still no consensus on the existence of such an exomoon...". This statement is not quite right. Several authors have not tried to perform follow-up observations with HST, there's only been one follow-up observation with HST. Three teams have analyzed the same data set though. The exomoon dip was first reported by Teachey et al. 2020 and then independently recovered by Rodenbeck et al. 2020. Only the Kreidberg et al. paper disagrees with the existence of the dip. All three studies agree with the TTV evidence. Further, the Kreidberg et al. paper was shown to be afflicted by higher systematic noise issues in 2020AJ....159..142T. The current text paints the picture as very much a "mixed bag" of results, and whilst there's certainly not consensus, there is more convergence than the current text implies.

%
R21: The first paragraph of section 5 has been fully rewritten in the revised version of the manuscript. The revised paragraph shows at the same time the debate and the convergence on the exomoon candidate Kepler-1625b I, painting a new picture where it is clear that this exomoon candidate is being currently debated and the reasons why it is important to follow it up.
%

22. In this section, the question of expected TTV is somewhat moot because there is a TTV and all three observational studies agree upon it's existence. A much more useful contribution the authors could offer here is the following - can you explain the moon-like dip and observed TTV with a self-consistent cronomoon solution? And if so, what are the parameters? In this way, you should relax the assumption that the moon's semi-major axis equals that reported in Teachey et al., because that model fits the data assuming no cronomoon! So freely vary the parameters and just ask whether there is a solution which can explain all of the data with the cronomoon model. I think this would be a very useful and interesting result!

%
R22: We thank the referee for his valuable comments in this regard. With this section we do not intend to do an exhaustive adjustment of the transit signal of Kepler 1625b i, but only to show that cronomoons might be an additional source of information in such extrasolar systems when given certain characteristics. For instance, if the system's inclination is extreme as one of those used in this paper. We completely agree with the referee that it would be useful to do a complete reanalysis of Kepler-1625b i under the hypothesis of a cronomoon and by including the dynamical/tidal evolution of the system, but this is something that we have reserved for a later work. Still, to follow (at least partially) the referee's recommendation, in the revised version of the manuscript we have created a mass vs orbital_position map in order to show the combinations that are compatible with a 17-min TTV. We have also added the region in which cronmoons can shed light on the transit depth and the TTV of the moon.
%

= SUMMARY =

23. "Regarding the above, among the six debated exomoon candidates" - the authors state in the previous section that there is only one exomoon candidate (Kepler-1625b) so this reads as confusing. I think they are here thinking of the 6 Fox & Wiegert candidates + Kepler-1625 (so should read seven?). Maybe best to describe these as claims for exomoon candidates. Also note there are other exomoon claims missed here... 2014ApJ...785L..30B, 2019ApJ...885..168O, 2014ApJ...785..155B.

%
R23: We thank the referee for pointing us to those references, which have been added to the revised version of the manuscript. The sentence pointed out by the referee has been rewritten to make it clear that the ten cited works correspond to claims for exomoon candidates, and that among them we chose Kepler-1625 I as the most accepted one. 
%
